Learning to Rank Using Localized Geometric Mean Metrics

Many learning-to-rank (LtR) algorithms focus on query-independent model, in which query and document do not lie in the same feature space, and the rankers rely on the feature ensemble about query-document pair instead of the similarity between query instance and documents. However, existing algorithms do not consider local structures in query-document feature space, and are fragile to irrelevant noise features. In this paper, we propose a novel Riemannian metric learning algorithm to capture the local structures and develop a robust LtR algorithm. First, we design a concept called \textit{ideal candidate document} to introduce metric learning algorithm to query-independent model. Previous metric learning algorithms aiming to find an optimal metric space are only suitable for query-dependent model, in which query instance and documents belong to the same feature space and the similarity is directly computed from the metric space. Then we extend the new and extremely fast global Geometric Mean Metric Learning (GMML) algorithm to develop a localized GMML, namely L-GMML. Based on the combination of local learned metrics, we employ the popular Normalized Discounted Cumulative Gain~(NDCG) scorer and Weighted Approximate Rank Pairwise (WARP) loss to optimize the \textit{ideal candidate document} for each query candidate set. Finally, we can quickly evaluate all candidates via the similarity between the \textit{ideal candidate document} and other candidates. By leveraging the ability of metric learning algorithms to describe the complex structural information, our approach gives us a principled and efficient way to perform LtR tasks. The experiments on real-world datasets demonstrate that our proposed L-GMML algorithm outperforms the state-of-the-art metric learning to rank methods and the stylish query-independent LtR algorithms regarding accuracy and computational efficiency.

==> global_vs_local_synthetic_100_class.dat <==
num_local_metrics	local_auc	global_auc
1					0.28		0.28
10                  0.29        0.28
20					0.30		0.28
30					0.30		0.28
40					0.28		0.28
50					0.31		0.28
60                  0.32        0.28
70                  0.34        0.28
80                  0.33        0.28
90                  0.35        0.28
100                 0.35        0.28
110                 0.33        0.28
120                 0.32        0.28


==> global_vs_local_synthetic_10_class.dat <==
num_local_metrics	local_auc	global_auc
1					0.4			0.4
2					0.52		0.4
4					0.4			0.4
6					0.39		0.4
8					0.41		0.4
10                  0.52        0.4
12                  0.50        0.4
14                  0.50        0.4


==> global_vs_local_synthetic_2_class.dat <==
num_local_metrics	local_auc	global_auc
1					0.4			0.4
2					0.42		0.4
3					0.4			0.4
4					0.39		0.4
5					0.41		0.4


==> global_vs_local_synthetic_50_class.dat <==
num_local_metrics	local_auc	global_auc
1					0.36		0.36
5					0.42		0.36
10					0.4			0.36
15					0.39		0.36
20					0.41		0.36
25                  0.39        0.36
30                  0.43        0.36
35                  0.45        0.36
40                  0.47        0.36
45                  0.46        0.36
50                  0.44        0.36
55                  0.44        0.36
60                  0.43        0.36


==> music_similarity_performance_auc.dat <==
dataset			auc_RMLR	err_RMLR	auc_GMML	err_GMML	auc_LGMML	err_LGMML
Audio			0.65	  	0.1			0.51		0.08		0.68		0.1
Lyrics-128    	0.68	  	0.2			0.58		0.09		0.63		0.08
Lyrics-256    	0.58    	0.15		0.53		0.09		0.60		0.09


==> num_local_metrics_audio.dat <==
num_local_metrics	auc
1                   0.61
20                  0.63
50					0.67
80                  0.68
100				    0.68
120					0.66


==> num_local_metrics_audio_pca.dat <==
num_local_metrics	auc
1                   0.63
20                  0.69
50					0.70
80                  0.68


==> num_local_metrics_lyrics_128.dat <==
num_local_metrics	auc
1                   0.58
10					0.60
20					0.63
40					0.65
50                  0.64
60                  0.64


==> num_local_metrics_lyrics_256.dat <==
num_local_metrics	auc
1                   0.53
10                  0.58
20                  0.58
30                  0.60
40					0.62
60					0.60
80					0.58
90                  0.58


==> num_local_metrics_mslr_10.dat <==
num_local_metrics	ndcg
10					0.2619
20					0.2870
50					0.4214
100                 0.5201
200                 0.5680
500                 0.5678


==> num_local_metrics_mslr_30.dat <==
num_local_metrics	ndcg
10					0.1835
20					0.1792
50					0.2419
100                 0.2781
200                 0.4618
500                 0.5129


==> num_local_metrics_yahoo_1.dat <==
num_local_metrics	ndcg
10					0.3897
20					0.410
50					0.4917
100                 0.6676
200                 0.6817
500                 0.7310


==> num_local_metrics_yahoo_2.dat <==
num_local_metrics	ndcg
10					0.4034
20					0.4812
50					0.5819
100                 0.6211
200                 0.7128
500                 0.7498


==> training_time_different_scaled.dat <==
dimension	rmlr	lgmml
5			100		0.2
10			300		0.3
20			800		0.5
50			1200	1.0
100			2000	2.0
500			5000	5.0
1000		10000	12.0

